Hardness of Graph-Structured Algebraic and Symbolic Problems

In this paper, we study the hardness of solving graph-structured linear systems with coefficients over a finite field $\mathbb{Z}_p$ and over a polynomial ring $\mathbb{F}[x_1,\ldots,x_t]$. We reduce solving general linear systems in $\mathbb{Z}_p$ to solving unit-weight low-degree graph Laplacians over $\mathbb{Z}_p$ with a polylogarithmic overhead on the number of non-zeros. Given the hardness of solving general linear systems in $\mathbb{Z}_p$ [Casacuberta-Kyng 2022], this result shows that it is unlikely that we can generalize Laplacian solvers over $\mathbb{R}$, or finite-element based methods over $\mathbb{R}$ in general, to a finite-field setting. We also reduce solving general linear systems over $\mathbb{Z}_p$ to solving linear systems whose coefficient matrices are walk matrices (matrices with all ones on the diagonal) and normalized Laplacians (Laplacians that are also walk matrices) over $\mathbb{Z}_p$. We often need to apply linear system solvers to random linear systems, in which case the worst case analysis above might be less relevant. For example, we often need to substitute variables in a symbolic matrix with random values. Here, a symbolic matrix is simply a matrix whose entries are in a polynomial ring $\mathbb{F}[x_1, \ldots, x_t]$. We formally define the reducibility between symbolic matrix classes, which are classified in terms of the degrees of the entries and the number of occurrences of the variables. We show that the determinant identity testing problem for symbolic matrices with polynomial degree $1$ and variable multiplicity at most $3$ is at least as hard as the same problem for general matrices over $\mathbb{R}$.

==> SODA22_review.txt <==
SODA 2023 Paper #78 Reviews and Comments
===========================================================================
Paper #78 Unit-Weighed Laplacians are Complete for Linear Systems Modulo
$p$


Review #78A
===========================================================================

Score
-----
4. Weak accept (tend towards acceptance, but rejecting it will not be a
   mistake).

Confidence
----------
4. Expert (I fully understand the results and read the main proofs in
   detail).

Paper summary and comments for authors
--------------------------------------
# Review 

## Paper summary
This paper considers solving systems of linear equations over finite fields Z_p.
The goal of the paper is to investigate whether linear equations in matrices with a special structure known as Laplacian or Unit-weight Laplacian are likely to have faster solvers than solvers for general matrices.
The authors show that this cannot be the case, as linear equations in Laplacians and even the more restricted Unit-Weight Laplacians can efficiently encode general linear equations over Z_p for smallish p.
Concretely, they give fast algorithms that take a linear equation A x = b (defined by inputs A and b), and return a new equation L y = c, where L is a Laplacian or Unit-Weight Laplacian, such that if one has a solution y to the latter equation, one can quickly obtain a solution x to the original equation.
The Laplacian or Unit-Weight Laplacian equation has size $O(nnz(A))$ or $O(nnz(A)\log^2(p)/\log\log(p))$ respectively (for a natural definition of size).

We can interpret the result as suggesting that it is unlikely that there are fast algorithms for solving (Unit-Weight)Laplacian linear equations over Z_p, or as suggesting that designing such solvers may be a good route for obtaining faster solvers in general for problems over Z_p.

## Strengths

The introduction and related works sections provide a fairly good overview of the relevant literature, which may not be that familiar to a SODA audience.

The technical overview is well-done and gives a clear picture of the proofs.

There are at least three good reasons to consider solving (Unit-weight) Laplacian, although these are not that clearly stated by the authors.

(1)
Firstly, there has been much success in obtaining fast linear equation solvers for Laplacians (and other special matrices) over reals, and it is in itself interesting to know whether one can hope to extend such algorithms to Z_p.

(2)
Secondly, as evidenced by this paper, such an algorithm would turn out to have immediate implications for solving all linear equations over Z_p!

(3)
Thirdly, if a very fast algorithm for solving linear equations over Laplacians in Z_p existed, it would (even without knowing the connection to general linear equations), imply a non-trivially fast algorithm for solving linear equations over Laplacians in Q, an interesting open problem.

The paper establishes a link between the complexity of solving general linear equations over Z_p and (Unit-Weight) Laplacians which is almost as strong as one could possibly hope for.

The observations regarding Unit-Weight Laplacians are quite nice and seem novel.
Firstly, the authors give a very natural definition of the size of a Laplacian matrix represented as a Unit-Weight Laplacian with parallel edges.
Then they use basic facts about series and parallel circuits to show that over Z_p even Unit-Weight Laplacians are very expressive. This surprised me somewhat.

I didn't check the paper carefully beyond the first 10 pages, but the writing seems clear and the arguments easy to follow.

## Weaknesses
The paper is not able to reduce dense linear equations to dense Laplacian linear equations. But this seems to also be a problem in [KZ20], and it doesn't seem too damning as Laplacian linear equation solvers over reals have nearly-linear running time in nnz(L).

The reduction that shows Laplacian linear equations are as hard as general linear equations over Z_p is very simple, bordering on trivial. It makes it look like a Weighted Laplacian is a broken notion over finite fields. On the other hand, that's not really the authors' fault and it seems good to know.



Review #78B
===========================================================================

Score
-----
5. Accept (a good SODA paper).

Confidence
----------
2. Some familiarity (I have some idea of the results, but did not read the
   proofs in sufficient detail).

Paper summary and comments for authors
--------------------------------------
This paper shows a hardness result of linear systems in unit-weighted Laplacians modulo p. It is concluded that solving unit-weight Laplacian linear systems is as hard as solving general linear systems modulo p.

It is known that, over reals, there is substantial progress in faster solvers for Laplacians, as well as its various generalizations (e.g., directed Laplacians, combinatorial Laplacians). But less is known over finite fields. The result of this paper provides evidence that finding faster solvers for Laplacian system over finite fields is unlikely, even with unit edge weight.
Such a hardness result is quite surprising at a first sight, as the conclusion is kind of opposite to that over reals, where Laplacian systems are considered easier than general systems. 

The underlying reason for the hardness result is that $Z_p$ does not distinguish positive and negative numbers. Thus, compared to general matrices over $Z_p$, a Laplacian over $Z_p$ is just symmetric and has all-one vector in its kernel. It turns out that it is not hard to reduce a general matrix to a Laplacian over $Z_p$: Given a general matrix $A$, we construct a bigger matrix $L$ with $\pm A$ or $\pm A^T$ being sub-block matrices such that $L$ is symmetric and has zero row-sum.

The main contribution of this paper is reducing a Laplacian with arbitrary edge weight to a unit-weighted Laplacian with $O(log^2 p/loglog p)$ size blowup. The reduction is quite technical but less surprising, since there are only $(p-1)$ possibilities for edge weights: {1,..., p-1}.
More specifically, the high-level idea is that each edge with arbitrary weight $r$ can be replaced by a gadget with $O(log^2 p/loglog p)$ unit-weight edges s.t. the effective resistance of the gadget equals $r^{-1}$. I like the argument that formalizes the role of the Schur complement in the reduction: an edge with arbitrary weight can be regarded as the Schur complement of eliminating the corresponding gadget.
Now, what remains is how to construct the gadget given arbitrary resistance. The key idea is to link unit resistors in serial or in parallel in a recursive way. And the Prime Number Theorem is utilized to bound the number of unit resistors needed. It would be nice if the authors could provide an overview (or an example) of this part, together with intuitions about how the problem boils down to applying the Prime Number Theorem. 

Overall, the reduction has two steps: (1) from general matrices to Laplacians over $Z_p$; and (2) from Laplacians over $Z_p$ to unit-weighted Laplacians over $Z_p$. It is very nice to know that Laplacians are not going to be a useful class of matrices to design faster solvers over finite fields, and it is surprisingly not hard to show (the first step). However, it is less clear how interesting it would be to know further that unit-weighted Laplacians over $Z_p$ are also complete (the second step). It might be worth providing some arguments for the significance of the second step. 

To conclude, I feel this paper is technical and simple to follow. I am in favor of accepting it if there is room.



Minor comments about writing:
- In Definition 10, it says Schur complement exists if $A_{S,S}$ is non-singular. It is not clear what will happen if $A_{S,S}$ is singular, and how to guarantee the eliminated submatrix is always non-singular along the reduction
- In Definition 11, I suppose $\Chi_{1,2}$ would be a column vector by default, and the Schur complement should be $\Chi_{1,2} r \Chi_{1,2}^T$
- It seems there is a mixed usage of “weight” and “resistance” (e.g., page 14, first bullet point under “Construction of $\bar{L}$”) 
- It is quite confusing to understand various parameters used in Lemma 6.7,  until finding their meanings in the proof of Lemma 4.3. It would be nice to introduce these parameters before using them



Review #78C
===========================================================================

Score
-----
2. Reject (publishable somewhere, but clearly below the bar for SODA).

Confidence
----------
3. Knowledgeable (I understand the main results and read some proofs in
   detail).

Paper summary and comments for authors
--------------------------------------
This paper shows that solving a Laplacian linear system over the finite field Z_p is as hard as solving a general linear system over Z_p. This is claimed to be surprising for two reasons:

1) Laplacians over the reals can be solved in roughly nnz(A) time, which is much faster than what is known for general linear systems.
2) Techniques for solving linear systems over the reals often can be applied over finite fields and vice-versa. So we might expect that Laplacians should admit fast solvers of Z_p. This paper gives evidence that they do not. 

This seems like a pretty interesting result. A major drawback however is that Laplacians over Z_p are defined as simply symmetric matrices with all all ones vector in their null space. It’s not clear how natural this generalization is: first, it’s not clear that Laplacians defined as such have appeared in prior literature. It is also not clear if they exhibit similar structure to real valued Laplacians — e.g., that they admit factor-width 2 factorizations or something similar. If we took a similar definition over the reals: symmetric matrices with the all ones vector in their nullspace, this is not a class for which fast system solvers are known. In fact, the main reduction from general systems to Laplacians of this form, presented in Section 5.2 (which I found very simple and cool), seems to work fine over the reals? Thus there doesn’t seem to be any meaningful separation between the reals and the finite fields, as implied by the discussion in the paper.

Much of the work of the paper seems to go into proving hardness for *unit weight* Laplacians specifically, but I’m not sure why this class is of particular interest. Additionally, I was confused even by the definition of this class. See my specific comments/questions.

Finally, the presentation of the paper could use significant work. See my specific comments/questions below for some examples of issues that should be addressed.

Comments/Questions:
-  In general the paper needs a good proof reading. There are many typos, even in the intro. E.g., “systems of linear systems”, “Solving a system of linear equation”
- I think the content on the first page needs some citations to back it up.
- “Graph Laplacians, which are equivalent to factor-width-2 matrices “ — what does ‘equivalent’ mean formally here? Graph Laplacians are one instance of a factor-width-2 matrix correct?
- Has the definition of Laplacian over Z_p appeared before in the literature?
- I don’t see how Def 5 incorporates the unit weight constrains discussed in the text above it.
- “We would like to reduce solving a Laplacian system L with arbitrary size to solving a Laplacian L with size roughly equal to nnz(L). We regard it as the unit-weight Laplacian matrices. “ I didn’t understand these two sentences. What is the goal of this reduction? Also what does the second sentence mean?
- “When the linear system is Laplacian, the running time also depends on the number of edges in the corresponding graph…” I didn’t understand this discussion. No matter what the weights are, don’t you depend on number of non-zeros in the matrix, which is roughly the number of edges in the graph? I don’t understand why you’d want to depend on size(A) in the unit weight case — which should only be larger than the number of non-zeros in the matrix.
- I didn’t understand where the finite field came in for the [CLL11] example discussed on page 6.
- In Theorem 4.1, I’m confused about what the f(nnz,size) =… notation means, especially with big-Oh in there. Does the function f basically scale nnz by some constant and replace size by some constant times p time nnz(A)? So does the function not depend on the second input coordinate size?
- “This is in contrast with over reals, where Laplacian systems become even easier to solve when all resistors are over some small range. “ — what does this mean? What is a resistor in this context?
- “Because we allow parallel edges, both Laplacians and unit-weighted Laplacians expand the whole LSZp. “ I didn’t understand what this means. What does ‘expand the whole’ mean. A unit weighted Laplacian with parallel edges is just a non-unit weighted Laplacian right? Maybe adding a formal definition of a unit weighted Laplacian system would be helpful. I could not glean what one was from the writing.
- What is the motivation of Lemma 5.4?
- Are any of the results in Sec 5.1 used in Sec 5.2? Or just in Sec 5.3? It seems that maybe the sections should be reordered.
- I think the use of the word ‘size’ throughout to mean a sum of entries is quite confusing. Given that when you talk about matrix ‘size’ one default assumes you are talking about its dimensions.
- 5.3 is titled ‘Reduction to Unit-Weight Laplacian System’ but I’m having trouble seeing how Theorem 4.2 refers to unit weight Laplacian systems. It seems to refer to reducing Laplacian systems to other Laplacian systems, without any mention of unit weight.

==> soda22/rebuttal.txt <==
Thanks to all reviewers for providing valuable comments. In the following, we focus on the concerns raised by Review #78C, specifically on unit-weight Laplacians over \mathbb{Z}_pZ 
p
​
  and its relevance.

Recall for a unit-weight (unweighted), undirected graph GG (without self-loops), the Laplacian of GG is simply its degree matrix minus its adjacency matrix. Studying such unit-weight Laplacian leads to interesting results like Kirchhoff's matrix tree theorem, which also holds for graphs with parallel edges. Our definition of unit-weight Laplacian over \mathbb{Z}_pZ 
p
​
  generalizes the notion of unit-weight Laplacians over reals by interpreting the entries as numbers in \mathbb{Z}_pZ 
p
​
 .

We may also define the Laplacian of a unit-weight, undirected graph GG to be \mathbf{BB}^\topBB 
⊤
  where \mathbf{B}B is GG's incidence matrix. Our definition of unit-weight Laplacian also satisfies the relation \mathbf{L} = \mathbf{B}\mathbf{B}^\topL=BB 
⊤
 , except arithmetic operations are done over \mathbb{Z}_pZ 
p
​
  instead of over \mathbb{R}R.

Therefore, we argue our definition of unit-weight Laplacian is natural.

Similarly, our definition of weighted Laplacians in \mathbb{Z}_pZ 
p
​
  simply interprets edge weights as numbers in \mathbb{Z}_pZ 
p
​
 . Since \mathbb{Z}_pZ 
p
​
  does not distinguish between positive and negative values, the off-diagonal entries of a Laplacian in \mathbb{Z}_pZ 
p
​
  can be arbitrary elements in \mathbb{Z}_pZ 
p
​
 . As one might expect, this generalization is powerful: Any symmetric matrix in \mathbb{Z}_pZ 
p
​
  with \mathbf{1}1 in its kernel can be regarded as a weighted Laplacian for some graph with weights in \mathbb{Z}_pZ 
p
​
 . Our hardness results confirm the notion of weighted Laplacian is broken over \mathbb{Z}_pZ 
p
​
 .

While all weighted Laplacians over \mathbb{Z}_pZ 
p
​
  can be regarded as unit-weight Laplacians by introducing parallel edges, replacing an edge of weight ww would require ww unit-weight edges. Our hardness results for unit-weight Laplacians over \mathbb{Z}_pZ 
p
​
  proves we can reduce a general linear system to a Laplacian system such that off-diagonal entries have small absolute values (over \mathbb{Z}_pZ 
p
​
 ), or in other words, a Laplacian system corresponding to a unit-weight graph with \tilde{O}(nnz(\mathbf{A})) 
O
~
 (nnz(A)) edges instead of O(p \cdot nnz(\mathbf{A}))O(p⋅nnz(A)) edges.

Studying unit-weight Laplacians answers whether we are "cheating" by allowing off-diagonals to be arbitrary instead of being restricted to non-positive numbers. Intuitively, with our definition of "\text{size}size", it is expensive to have off-diagonal entries that are like 11 or 22 mod pp. Our hardness result for unit-weight Laplacians proves lacking negative numbers in \mathbb{Z}_pZ 
p
​
  is not the sole reason why Laplacians over \mathbb{Z}_pZ 
p
​
  are hard.

In the following, we will respond to other questions raised by the reviewer.

1.Factor-width-2 matrices: This comes from [BCPT05]: Graph Laplacians are factor-width-2 matrices.

2.The cost of solving Laplacians: If we are working with weighted graphs, the number of non-zero off-diagonal entries in a Laplacian matrix \mathbf{L}L is twice the number of edges in the graph corresponding to \mathbf{L}L. We acknowledged the equivalency between the number of non-zero entries in \mathbf{L}L and the number of edges in the corresponding graph in this sentence: “These two criteria are equivalent if we allow an edge to have any weight in \mathbb{Z}_pZ 
p
​
 . Thus, only in the unit-weight case, we care about the number of edges, i.e. \text{size}(\mathbf{A})size(A).” Working with \text{size}(\mathbf{A})size(A) for unit-weight Laplacians breaks the reduction from general systems to weighted Laplacians: When working with a unit-weight Laplacian system, even though we can argue \mathbb{Z}_pZ 
p
​
  does not distinguish positive and negative numbers, it would be much more expensive to have weights like -1,-2−1,−2 than 1,21,2.

3.The finite field for the [CLL11] example on page 6: The local encoding coefficients live in a large finite field \mathbb{F}F. Theorem 2.1 of [CLL11] states if the local encoding coefficients are chosen independently and uniformly at random from a sufficiently large finite field \mathbb{F}F, then with high probability, there is a unique solution for \mathbf{F}F, the matrix of encoding vectors. We can use the information from the encoding vectors to infer the edge connectivity from a source to other vertex: If tt is a non-source vertex, the edge connectivity from ss to tt is given by the rank of the matrix whose columns are the encoding vectors of vertices with edges to tt. To solve for the encoding vectors, we need to solve a graph-structured linear system over the large finite field \mathbf{F}F.

4.Theorem 4.1: The meaning of the ff notation here is defined in Definition 8 on Page 4. On a high level, here ff describes how the complexity (measured in non-zero elements and "size" in our case) change when we reduce a matrix \mathbf{A}A of class \mathcal{M}^1M 
1
  into a matrix \mathbf{B}B of class \mathcal{M}^2M 
2
 . Big-Oh notation here gives an upper bound on how much the non-zero elements or the size of the matrix will increase after reduction. In this case ff does not depend on the second input: if we take a more careful look on Theorem 4.1, each non-zero entry A_{i,j}A 
i,j
​
  in \mathbf{A}A will appear in LL two times in \mathbf{A}A, two times in -\mathbf{A}−A, two times in \mathbf{A}^\topA 
⊤
 , and two times in -\mathbf{A}^\top−A 
⊤
 . In we sum up the contributions to size(L), it should be 4|A_{i,j}| + 4|-A_{i,j}| = 4p4∣A 
i,j
​
 ∣+4∣−A 
i,j
​
 ∣=4p. Thus, size(L) = 4 \cdot p \cdot \text{nnz}(A)4⋅p⋅nnz(A).

5.The context meaning of the ‘resistor’: It means we treat a weighted edge as a resistor whose weight represents its resistance.

6.Motivation of Lemma 5.4: Lemma 5.4 shows it is enough to construct a circuit consisting of unit-weight edges with certain resistance to reduce a Laplacian system to a unit-weight Laplacian system. This has been described at the beginning of Section 6. Moreover, Section 6 specifically provide such a construction that for any pp and any resistance, we can efficiently construct a unit weight circuit of O(\log^2 p/\log \log p)O(log 
2
 p/loglogp) size whose s-ts−t effective resistance matches that value, thus proving Lemma 4.3.

7.Usage of Section 5.1: Lemma 5.1,5.2,5.3 state the Schur complement always preserves the solution space as it can be seen as doing Gaussian elimination partially in advance. We will use them to prove we can reduce a Laplacian linear system by replacing an edge with another graph with the same resistance (Lemma 5.4). Lemma 5.4 is used in Section 5.3 widely. Lemma 5.3 is also used in Section 6.1 for proving Lemma 6.1.
